Classification and Uncertainty Quantification of Corrupted Data using Semi-Supervised Autoencoders

Parametric and non-parametric classifiers often have to deal with real-world data, where corruptions like noise, occlusions, and blur are unavoidable - posing significant challenges. We present a probabilistic approach to classify strongly corrupted data and quantify uncertainty, despite the model only having been trained with uncorrupted data. A semi-supervised autoencoder trained on uncorrupted data is the underlying architecture. We use the decoding part as a generative model for realistic data and extend it by convolutions, masking, and additive Gaussian noise to describe imperfections. This constitutes a statistical inference task in terms of the optimal latent space activations of the underlying uncorrupted datum. We solve this problem approximately with Metric Gaussian Variational Inference (MGVI). The supervision of the autoencoder's latent space allows us to classify corrupted data directly under uncertainty with the statistically inferred latent space activations. Furthermore, we demonstrate that the model uncertainty strongly depends on whether the classification is correct or wrong, setting a basis for a statistical "lie detector" of the classification. Independent of that, we show that the generative model can optimally restore the uncorrupted datum by decoding the inferred latent space activations.

==> images/figure3/data.csv <==
x,y,label
1.2118362,0.16222674,0
1.0756593,0.40216127,0
1.2084512,0.016560663,0
1.385839,0.27352944,0
1.4174508,0.29403114,0
1.6086812,0.21150564,0
1.5018008,0.107854836,0
0.86867785,-1.8288988,0
1.2689633,0.23414671,0
1.1904262,0.5360955,0
2.0236297,0.5178774,0
1.2175311,0.09368785,0
0.87488663,0.23374355,0
1.4294636,0.018055914,0
0.571416,0.11630725,0
0.42284197,0.8745392,0
1.0565828,0.1895744,0
1.7193799,0.37244323,0
1.0378879,-0.5290072,0
1.1838769,0.06603771,0
1.5380431,0.35433993,0
1.8838791,0.75630236,0
1.4331399,-0.0097593665,0
0.7797086,-0.13486287,0
1.5050439,0.10154226,0
1.9255142,-0.20869362,0
1.4640435,0.30765593,0
1.0310788,0.01129763,0
1.3274457,0.9426836,0
2.0091548,0.95307666,0
1.3052061,-0.052915998,0
1.0695499,0.9959311,0
0.97642505,0.00912405,0
1.9215527,0.2657126,0
2.2536407,0.6509563,0
1.0319473,0.36252952,0
2.0191941,0.6800459,0
1.8451831,0.5795672,0
1.3827631,0.43352053,0
1.4504986,0.7245243,0
1.8832924,0.5228935,0
1.5822425,0.36792976,0
2.4272256,0.74126494,0
0.9953581,0.1957942,0
1.1863866,0.49123806,0
1.0303622,0.30016255,0
0.6966137,-0.5354022,0
1.2949741,-0.09061677,0
2.0025117,0.72660077,0
1.659064,0.12925617,0
1.6848167,0.2809251,0
1.2211071,0.029213587,0
1.5518851,0.108533084,0
2.5212421,1.2778196,0
1.4122977,0.64822906,0
1.867411,0.48013487,0
1.6210923,0.3146978,0
1.4421165,0.40697804,0
2.9216678,-0.8484985,0
1.4441936,0.24829514,0
1.6204362,0.43935108,0
1.7978467,0.47026652,0
1.7488722,0.540484,0
3.016406,0.89275694,0
1.3253338,0.38604254,0
1.2917591,0.2662925,0
0.2741635,-0.60022724,0
1.1887462,-0.34756288,0
1.2089117,0.51948,0
0.9211326,0.594685,0
2.0712788,0.2985428,0
1.3899897,0.22936097,0
3.4666426,0.8022004,0
1.1949319,0.17850678,0
1.2083788,0.5268773,0
1.3562669,0.8353917,0
1.725273,0.48040774,0
1.961249,0.48413837,0
1.1805613,0.6761537,0
1.7705733,0.5476621,0
-0.09238705,3.9829173,0
1.1436806,-0.046525884,0
1.0696106,0.6614043,0
1.3917099,-0.019368619,0
0.90436935,0.26184168,0
1.7438673,0.69197005,0
1.2023526,0.21312031,0
1.3333814,0.31796733,0
1.2781638,0.13601823,0
1.2325592,0.13214499,0
1.7969347,0.87233377,0
1.2217839,-0.03339426,0
1.3863158,0.4503646,0
2.3292825,0.6776381,0
1.5126814,0.26084816,0
1.6595229,0.07120938,0
0.848627,0.15709855,0
1.4463831,0.061192736,0
1.7039225,0.383619,0
1.4659746,0.4831602,0
1.7287207,0.43103075,0
1.2712189,0.35191566,0
1.665454,0.33583826,0
4.1208124,1.7939848,0
1.0053828,0.13149048,0
1.5637056,0.6128909,0
1.136425,0.21237467,0
1.5147871,0.384419,0
0.8980563,0.29542625,0
1.7348089,0.60237545,0
0.89637417,0.23471104,0
0.98088425,0.510645,0
1.8055971,0.5755328,0
1.3752418,-0.38487136,0
1.2708633,0.19129406,0
1.471676,0.20656979,0
0.15509532,0.62286866,0
1.9112924,0.41545895,0
1.1988015,0.34556767,0
1.3598026,0.40867674,0
-3.1582556,-3.1368647,1
-2.6512976,-2.7160814,1
-2.7317016,-3.0017102,1
-3.1254025,-2.7217388,1
-1.3286029,-1.57741,1
-2.6930425,-2.7554386,1
-2.969677,-3.0027294,1
-3.2436047,-3.0962315,1
-3.1623044,-3.0473154,1
-2.429841,-2.5128899,1
-2.571029,-2.6526923,1
-2.5710316,-2.5315406,1
-2.4888225,-2.8875952,1
-2.909501,-2.6113927,1
-2.1903281,-2.6735866,1
-2.9240258,-3.0591938,1
-2.6463664,-2.359627,1
-3.0559487,-2.7974303,1
-3.1771412,-2.9680614,1
-3.1195755,-2.71402,1
-2.3836775,-2.4795055,1
-2.7062376,-3.4881098,1
-2.9949837,-2.5908709,1
-2.8144467,-2.3840468,1
-2.2916362,-2.8408482,1
-3.0825884,-3.1725354,1
-2.7122762,-2.9863913,1
-2.2893314,-2.8875635,1
-2.5860412,-2.96795,1
-3.083172,-3.0317862,1
-2.5286825,-2.6058645,1
-2.374805,-2.8622665,1
-3.26567,-3.3242557,1
-2.7519007,-2.4717927,1
-2.4104176,-2.6557543,1
-2.5701466,-2.7908328,1
-1.9892386,-2.3190362,1
-2.125563,-2.4920187,1
-3.191623,-3.1570551,1
-2.7428234,-2.9347982,1
-2.810309,-2.893744,1
-2.7292323,-2.4788158,1
-2.7451458,-2.9900532,1
-2.4952986,-2.7346354,1
-2.4414756,-2.8786645,1
-2.4969218,-2.944124,1
-3.7386837,-2.6062474,1
-2.6476212,-2.8819923,1
-2.5728836,-2.5575056,1
-3.004838,-2.8421535,1
-2.5951638,-2.581446,1
-2.7039127,-2.8435562,1
-2.5942707,-2.4672382,1
-3.1522667,-2.817527,1
1.9729594,3.3690255,1
-2.5878992,-2.8926737,1
-2.4917874,-2.502513,1
-3.1563363,-3.3693812,1
-2.7113874,-2.8251252,1
-2.6918547,-2.6948042,1
-2.3701777,-2.7778163,1
-2.3981802,-2.3944726,1
-2.2282526,-2.620838,1
-2.6645234,-3.0244782,1
-2.4411058,-2.8313837,1
-2.4055274,-2.482179,1
-2.4033227,-2.5292313,1
-3.050797,-2.4211855,1
-2.525072,-2.24963,1
-2.8531911,-2.807859,1
-2.8814082,-2.8044047,1
-2.8499134,-2.680101,1
-2.8970323,-2.7670114,1
-2.488165,-3.0739248,1
-3.4465752,-3.119397,1
-2.0260217,-2.423103,1
-2.7089999,-2.7554474,1
-2.4743915,-2.8671613,1
-2.7566385,-2.9778602,1
-2.7166731,-2.5286088,1
-3.1772728,-3.0545003,1
-2.7666218,-2.619124,1
-2.348147,-2.4613078,1
-3.1096253,-2.8924026,1
-2.6763918,-2.671616,1
-2.5619254,-2.937809,1
-2.419018,-2.8771412,1
-2.5387611,-2.4074125,1
-2.3492057,-2.450834,1
-2.633155,-3.125871,1
-3.0172958,-2.9994733,1
-3.0289607,-2.899137,1
-3.2763438,-2.9989517,1
-2.7481976,-2.7690825,1
-2.9089134,-2.9673457,1
-2.9062078,-2.724761,1
-1.2825818,0.37915355,1
-2.2349472,-2.781704,1
-2.9688134,-2.4682484,1
-2.767142,-2.67673,1
-2.7602348,-2.7064807,1
-2.5635023,-2.8919404,1
-2.7489257,-2.733023,1
-2.701881,-2.7606673,1
-2.7786622,-2.4483736,1
-2.1282272,-2.5974927,1
-2.941544,-2.9610386,1
-2.3877935,-2.5524318,1
-2.6923628,-2.5919805,1
-2.9842057,-2.703939,1
-2.717079,-2.8681657,1
-2.7527738,-0.6465709,1
-2.6943057,-3.1815484,1
-2.8771544,-2.616282,1
-2.875004,-3.0345786,1
-2.7786453,-2.7288258,1
-2.6977189,-2.807127,1
-2.2670712,-2.7000906,1
-3.1725588,-3.209747,1
-2.432597,-3.1541464,1
-2.6757936,-2.8819094,1
-2.5393677,-2.639412,1
-2.190433,-2.7643242,1
-2.5231826,-2.718964,1
-2.5787053,-2.678555,1
-1.466865,-2.63012,1
-2.6611457,-2.707568,1
-1.6363726,-1.7987534,1
-2.4363942,-2.8038123,1
-2.2847555,-2.80304,1
-2.8202052,-2.900359,1
-2.6272197,-2.5982869,1
-3.2523487,-2.9890761,1
-2.6682959,-2.8671753,1
-4.052781,6.159888,2
-4.6439204,6.0674453,2
-4.492497,5.796477,2
-4.540938,6.220922,2
-4.455042,5.821952,2
-3.2688715,5.4711466,2
-4.422614,6.40599,2
-4.35946,5.356509,2
-4.8531055,6.46063,2
-3.6924698,5.829734,2
-5.01556,4.9767427,2
-2.992222,5.023904,2
-4.1173162,6.5361166,2
-5.2482796,7.047937,2
-3.2905662,6.284172,2
-4.31285,6.749326,2
-3.950888,5.8985224,2
-3.875058,6.373066,2
-3.2312424,4.8942595,2
-3.7750075,4.983291,2
-3.9762197,6.8452563,2
-4.302869,6.8047523,2
-4.6875443,6.2703443,2
-4.6347337,6.206839,2
-4.445141,6.1537414,2
-4.8556705,6.289714,2
-3.7856514,6.330989,2
-3.933194,6.637469,2
-4.689902,6.5016146,2
-4.1553936,5.920684,2
-4.2289166,6.4317513,2
-3.1380436,2.6227632,2
-3.7191398,5.402213,2
-5.087105,4.2470937,2
-3.9016142,5.59056,2
-4.1240277,7.1379747,2
-6.1367197,4.8707595,2
-3.5508997,7.3705826,2
-4.3589077,6.040271,2
-2.5411665,5.8955245,2
-3.4004683,5.229031,2
-4.547329,5.6787786,2
-4.385745,5.6740265,2
-3.8500934,5.2959456,2
-4.8739567,6.1569133,2
-4.7626777,6.0178857,2
-4.8458333,6.642187,2
-4.037864,5.4288473,2
-4.9463778,6.001434,2
-1.4984329,4.5587883,2
-3.8952286,4.9327846,2
-4.884624,5.037906,2
-4.5359178,6.619616,2
-3.4038713,6.538197,2
-4.306189,5.7581916,2
-4.2613754,6.614977,2
-4.8252296,5.76532,2
-4.013282,6.242273,2
-6.2705493,7.3426647,2
-4.4982615,6.330591,2
-2.783126,6.901336,2
-5.582004,2.9406917,2
-5.5971127,6.2323103,2
-4.2179894,6.639365,2
-7.608692,5.6167393,2
-4.282168,5.898065,2
-4.8527007,5.259201,2
-4.4753423,6.315006,2
-4.897165,6.4375196,2
-4.9570465,6.3298635,2
-4.0257,5.5770955,2
-3.7040143,6.666273,2
-4.1216874,5.6900306,2
-1.044416,2.1660993,2
-4.153512,6.337511,2
-4.541958,5.441768,2
-4.207462,5.8875957,2
-4.3876333,6.2653775,2
-4.928724,6.320792,2
-5.285752,6.6014595,2
-5.2123218,7.8791027,2
-3.6967163,6.276825,2
-4.606239,5.73414,2
-6.8227057,4.877777,2
-4.3213544,6.659161,2
-4.5911202,5.932803,2
-5.6960106,6.367987,2
-4.2394285,5.862169,2
-3.6856205,5.4904685,2
-4.4624257,5.297651,2
-2.8375742,5.6306486,2
-4.0602913,5.7935824,2
-1.1005237,6.0897703,2
-4.0633874,6.0763483,2
-3.051682,5.817638,2
-3.389285,5.202232,2
-4.3997645,6.4358835,2
-4.8051014,6.1175556,2
-4.393462,6.152466,2
-5.014828,6.1226,2
-5.502181,5.7952676,2
-4.452538,6.7611866,2
-4.5152097,6.193228,2
-4.039092,6.9194255,2
-2.434495,4.947348,2
-4.341115,5.4324894,2
-4.4096665,5.612057,2
-4.273742,6.2801642,2
-4.3854976,5.4790907,2
-4.2606196,6.370161,2
-4.250592,5.334175,2
-3.4933956,6.735645,2
-3.7438796,6.8725863,2
-3.3105383,6.313361,2
-5.9530826,6.427023,2
-5.211643,5.4415107,2
-3.848443,6.653709,2
-4.548269,5.301855,2
-2.7548306,4.515358,2
-2.9191735,3.552267,2
-3.527333,5.57519,2
-5.7296977,6.7610636,2
-4.163954,6.2793283,2
-2.9632294,6.406732,2
5.465315,2.5680776,3
6.9877505,2.2040052,3
5.689842,2.4352558,3
5.145233,2.5954998,3
3.8328729,2.9037695,3
6.8690343,3.8163705,3
5.363565,2.1486673,3
5.8238807,3.2112446,3
6.7415953,3.3600373,3
5.943101,2.8707805,3
6.628817,3.8140242,3
6.64463,3.3469903,3
6.179838,2.5930204,3
6.714386,3.5823138,3
5.7660775,3.7739344,3
8.373,6.290259,3
6.232998,3.1538317,3
6.203431,3.1780643,3
5.748559,3.082251,3
5.955968,3.0827582,3
6.4338493,1.6794685,3
5.9420967,2.9612856,3
5.2641063,2.514992,3
6.0336514,3.5242774,3
7.039666,3.922356,3
8.780717,4.991125,3
5.5719695,3.093978,3
5.9067273,3.0803087,3
4.9705977,1.185683,3
6.8919706,1.3889276,3
5.1672044,2.8405454,3
5.694575,2.9322808,3
5.3771424,1.7716845,3
5.6355743,2.409363,3
6.384783,3.353143,3
5.6275434,2.8916903,3
5.446134,3.2529924,3
5.1018705,3.1208985,3
5.448339,2.9323173,3
6.356066,3.3003368,3
3.401489,-0.48836446,3
5.781183,3.2161589,3
6.070147,3.3063657,3
5.9804792,3.3536885,3
6.101842,2.9751577,3
7.148035,4.4173303,3
6.215627,3.2557957,3
5.3579235,2.718139,3
6.544975,3.847084,3
5.7741413,2.9052634,3
5.1445084,2.5337412,3
5.937314,3.112646,3
5.197352,3.3017204,3
7.1027985,3.6113112,3
5.999375,2.3391664,3
5.920004,2.1791146,3
6.567124,3.3650162,3
5.5562325,3.0670605,3
5.3596377,1.7208405,3
6.0456033,3.2435477,3
5.584865,1.5491797,3
5.528642,2.6746998,3
6.5616016,3.643271,3
7.1850777,3.247633,3
5.615275,2.2738013,3
6.0013804,2.4144669,3
5.7718425,2.5653455,3
5.8945203,2.1642394,3
6.4200473,2.5404904,3
5.71721,2.6902845,3
4.4031796,1.5471723,3
5.696146,2.453175,3
5.5074306,3.1004071,3
5.070353,2.664355,3
5.9266825,3.0578392,3
5.674287,3.0446405,3
5.4459257,1.5127293,3
5.639535,3.1869087,3
7.302269,2.9619133,3
5.517692,3.377651,3
5.924784,3.2182195,3
6.345443,2.6210096,3
5.681529,2.6655548,3
6.090067,2.966384,3
4.3007913,0.06519234,3
5.4509873,2.178189,3
7.0172534,3.287409,3
6.4178576,3.846645,3
5.1587377,2.944063,3
7.044549,2.199306,3
5.211947,3.2744508,3
5.6662917,2.5004146,3
4.846094,2.960427,3
5.4573565,2.9971774,3
5.630525,2.7435753,3
7.1595726,3.5356185,3
5.851523,3.123933,3
5.282995,3.0558746,3
5.180807,2.011907,3
6.062027,2.8574896,3
6.795578,3.9748747,3
6.3689723,2.867008,3
5.832072,3.4419973,3
6.0295525,3.36405,3
6.688988,3.8352907,3
6.356262,3.6757824,3
6.1600213,2.8446121,3
6.172397,2.9242678,3
5.7936563,3.1738105,3
6.022667,2.9783401,3
8.0064535,4.2930956,3
5.429678,3.1250796,3
5.3288383,2.2197013,3
6.145758,2.7738523,3
6.0232153,3.0250568,3
5.6689167,3.0775828,3
5.949325,4.588599,3
5.429563,3.7803237,3
6.3290462,3.6087108,3
4.3525066,4.302604,3
6.1632338,1.7894005,3
7.9275794,4.93801,3
-1.4984337,-0.44265437,4
-0.61973566,-0.9048588,4
-1.4697915,-0.4490649,4
-0.9366446,-0.2014733,4
-1.591381,-2.1717734,4
-0.9275155,-0.6377902,4
-0.4081568,-1.2381364,4
-0.7516455,-0.09038871,4
-1.1827492,-0.72802615,4
-1.1465766,-0.43892115,4
-0.87996566,-1.0314236,4
0.3618017,-2.9198625,4
-1.447271,-0.35091963,4
-0.6933521,-0.66943467,4
-0.36712316,-0.41963875,4
-1.088841,0.1305722,4
-1.0049202,-0.6128761,4
-1.342956,0.5561817,4
-1.34701,0.7405766,4
-1.2307898,-1.1678512,4
-0.62411565,-0.83061445,4
-0.88413346,-0.8075403,4
-1.7307734,-0.5040344,4
-1.3218969,0.25790572,4
-0.9237993,-1.2198685,4
-0.5347208,-1.325003,4
-0.6327817,-0.09420913,4
-0.8759486,0.51001424,4
-0.89624554,0.007558018,4
-1.0363967,-1.3469609,4
-1.0096049,-0.6405135,4
-1.4749113,-1.5227568,4
-0.49487168,-0.07790082,4
-1.334323,-0.47134548,4
-0.42866692,-0.9722762,4
-1.2277459,1.0331218,4
-1.3318655,-0.2777684,4
1.1744,-1.1004776,4
-1.2890034,0.4444816,4
-0.70601976,-0.041876305,4
-1.3744656,-1.3406892,4
-2.024031,-1.958795,4
-1.7284714,0.35395372,4
-0.75524306,-1.3770028,4
-1.022589,-1.0451292,4
-0.9386827,-1.3611221,4
-0.8342208,0.55858433,4
-1.5433726,-2.4151495,4
-0.8362012,-1.7558497,4
-0.9744933,0.6916695,4
-1.9628649,-0.02223854,4
-1.3365155,0.18717588,4
-0.9914336,-0.86339515,4
-0.81382346,-1.4067577,4
-1.0300689,-0.52640057,4
-0.9696719,0.13407509,4
-0.8545195,-0.51525486,4
-1.077296,-1.1893837,4
-1.2488679,-1.3124341,4
-0.848483,-0.05743701,4
-1.0573058,-0.7829983,4
-1.035318,0.034333322,4
-0.83892024,-0.6027787,4
-1.2957064,-0.68360674,4
-0.86078,-0.33328813,4
-0.25720444,-1.7298383,4
-1.2638704,-0.67194045,4
-0.850853,-1.503322,4
-0.694523,-0.70428526,4
-1.1130341,-1.4213771,4
-0.93439,-0.51827174,4
-0.85076505,-0.44661948,4
-1.0337424,0.07035258,4
-1.1880435,0.921973,4
-1.0729873,-1.6106348,4
-1.1445929,-0.24710861,4
-0.905874,-0.9649228,4
-1.1046546,-0.13474143,4
-1.132396,-0.050405554,4
-0.6424182,-0.83454436,4
-0.76996666,-1.0535998,4
-2.1116571,-1.2692832,4
-0.8062244,-1.4126987,4
-1.3092523,-0.022529772,4
-0.87443465,-0.31416887,4
-1.3470689,-1.154685,4
-0.7319756,-0.33676872,4
-1.0712012,-1.2090847,4
-0.92718637,-0.28490978,4
-1.3132621,-1.6744276,4
-1.0453396,-0.6631817,4
-0.766558,-0.7748458,4
-1.20835,-0.82346344,4
-1.1470592,-0.24647862,4
-1.1952438,-0.069157355,4
-0.6860049,-0.49255145,4
-1.1923805,0.13046998,4
-0.878304,-0.28982827,4
-0.5859653,0.4040673,4
-1.3148086,-0.25444642,4
-2.2521765,-1.7766315,4
-1.1754512,-0.4401925,4
-0.99866533,-0.097066216,4
-1.7053486,-1.1054931,4
-0.6959,-2.5616899,4
-1.855254,-3.2824013,4
-1.5293596,-1.3311836,4
-0.90689194,-0.3199667,4
-1.3693874,-0.8051052,4
-0.6213629,-2.0328016,4
-1.1090316,-0.5203657,4
-1.4863131,-0.34401616,4
-1.5063118,-1.8432251,4
2.4464025,-2.5211964,5
1.561349,-1.1309083,5
0.9901693,-0.9913166,5
1.2340982,-1.4740242,5
1.0158935,-1.3607497,5
1.8003621,-1.2221581,5
1.7694203,-0.96793413,5
0.9586998,-2.1000822,5
1.6361117,-1.2588288,5
1.8239981,-1.0183597,5
0.8760173,-1.4657782,5
3.700453,-0.729771,5
0.79482466,-1.166182,5
3.0862045,-1.1232572,5
2.181826,-1.3337543,5
1.013742,-1.3427037,5
2.5455647,-1.2469945,5
1.5421232,-1.055856,5
1.7254753,-0.6374139,5
1.413721,-1.2939268,5
2.2002234,-0.7607729,5
0.33932406,-1.4391521,5
5.5248156,-0.78838044,5
1.6776816,-1.1918166,5
1.1272774,-1.3988827,5
1.1334052,-1.3141217,5
1.5937976,-1.2832165,5
1.8549304,-1.0919638,5
2.646684,-0.78440833,5
1.7650534,-1.580427,5
2.2204838,-0.17050597,5
1.8316677,-0.59851724,5
1.4398333,-1.487305,5
1.5229608,-1.3244678,5
1.7201487,-1.3063778,5
2.3463163,-1.1168734,5
1.4064385,-1.3369292,5
0.8427513,-1.6881895,5
1.4905039,-1.5250354,5
5.4767504,2.0743358,5
1.7567952,-1.3412001,5
2.237957,-1.3507942,5
2.0752485,-0.93236405,5
1.2361057,-1.4804399,5
1.5814072,-1.1536667,5
1.9751183,-0.9838182,5
2.1746035,-1.0121852,5
1.4942238,-1.4785411,5
1.3929652,-1.2988468,5
2.785971,-2.238675,5
-0.3001867,-0.29551435,5
1.5972955,-1.3392736,5
1.4802554,-1.2515016,5
2.5602355,-1.029278,5
2.0837321,-0.8961481,5
1.0564741,-1.3984622,5
1.2035222,-1.5065659,5
1.4417586,-1.0575835,5
0.74905604,-1.3816277,5
1.3467941,-1.4437389,5
1.3412365,-1.5484247,5
1.2580969,-1.3498558,5
0.6804165,-1.3101794,5
1.6023625,-1.5118843,5
1.9117758,-1.1322865,5
2.4232347,-1.1840991,5
1.3577089,-1.3188938,5
1.6161991,-0.97873265,5
2.2045972,-1.25466,5
1.4767144,-1.4206444,5
0.9931848,-1.098715,5
2.4530659,-0.81692624,5
1.729007,-1.5011351,5
0.29519266,-1.705962,5
0.47137344,-1.5118738,5
1.4246049,-1.6956348,5
1.0702138,-1.2113167,5
1.832323,-1.0082253,5
1.3087478,-1.286602,5
1.6506312,-1.0290633,5
0.44681028,-2.4623818,5
1.9196745,-1.1594175,5
1.24128,-1.0182277,5
1.6438155,-1.9308008,5
2.1774013,-1.426174,5
2.4099188,-0.9491293,5
1.6240363,-1.4682919,5
1.5069716,-1.1567317,5
2.0491924,-1.0124532,5
0.9733487,-1.2155689,5
2.0157702,-0.79912376,5
1.5328693,-1.4897296,5
1.2994342,-1.1427877,5
0.6341176,-1.5786679,5
2.12197,-0.9269496,5
1.8712615,-1.0542735,5
5.2121077,-0.49853852,5
0.9068716,-1.328044,5
1.6014898,-0.82945555,5
1.6855329,-0.93178463,5
1.236595,-1.0045499,5
1.9707599,-1.1248281,5
1.2908659,-1.1628652,5
2.1056967,-0.95774424,5
1.9170266,-1.3218133,5
2.3875756,-0.85720134,5
1.4327666,-1.6060404,5
1.1428398,-1.3788007,5
1.6306973,-1.2710199,5
-1.5221335,-1.7043645,6
-1.2870566,-1.3808706,6
-1.4221106,-1.2032746,6
-0.5968175,-1.0747827,6
-0.8781357,-1.4385918,6
-1.7776648,-0.9612398,6
-1.5630744,-0.55436426,6
-0.2619079,-1.9260426,6
-1.6786586,-0.82512236,6
-0.9288432,-1.2283037,6
-1.3796796,-1.3194466,6
-1.5749861,-1.3532776,6
-1.2880336,-2.043086,6
-1.2708893,-1.3025476,6
0.9835568,-1.293386,6
-1.2969279,-0.7057105,6
-2.2854784,-1.4317268,6
-1.5258961,-0.86561877,6
-1.2802069,-1.612428,6
-0.80479056,-1.0679001,6
-1.2512726,-1.2577277,6
-1.4392602,-1.0025024,6
-2.002039,-1.1970378,6
-1.733609,-1.327571,6
-1.2788754,-1.1331693,6
-1.2166532,-1.0955334,6
-0.85944074,-1.0984167,6
-1.4253685,-1.4149755,6
-1.551435,-1.0948725,6
-1.7626439,-1.0203339,6
-0.7983442,-1.1491358,6
-2.1162555,-1.8874549,6
-1.9141381,-0.625114,6
-1.210296,-1.262147,6
-1.320462,-1.4391122,6
-0.9704632,-0.9514998,6
-1.1401109,-0.9156922,6
-2.0936224,-1.0194038,6
-1.3890728,-1.2872219,6
-1.7067022,-0.92040175,6
-1.1995286,-0.98734325,6
-1.6562206,-0.93235725,6
-1.4938886,-1.0798262,6
-1.2661405,-0.87591255,6
-1.7954788,-1.193331,6
-0.42020905,-0.9618415,6
-0.8547028,-1.497568,6
-1.4615752,-1.2689756,6
-1.5178221,-1.2355368,6
-1.6078546,-1.2763342,6
-0.9572425,-1.145397,6
-1.46127,-1.4422196,6
-0.77722,-0.38434014,6
-1.5337161,-1.4156631,6
-2.1464205,-0.50631946,6
-1.422949,-1.3858104,6
-1.5828848,-1.1185446,6
-1.6980821,-1.3058096,6
-1.524024,-1.1141188,6
-1.3210719,-0.96804816,6
-1.5391651,-0.98409164,6
0.25991985,-1.2853776,6
-1.5780902,-0.93356925,6
-1.768833,-1.0478364,6
-1.9002173,-0.9877642,6
-2.081647,-1.1176649,6
-1.8397434,-0.894475,6
1.4530393,-2.199641,6
-1.6081172,-0.33453563,6
-1.4104762,-1.1356525,6
-1.6420346,-1.1171017,6
-1.5041238,-1.2509768,6
-0.6852854,-1.9162905,6
-1.2537571,-1.1924802,6
-0.88672805,-1.3635068,6
-1.9433001,-0.6259325,6
-1.6935655,-1.1443467,6
-1.069441,-1.6162368,6
-1.6989466,-1.1785799,6
-1.575388,-1.3887066,6
-1.6246985,-1.253843,6
-1.2226418,-2.068979,6
-1.6533773,-1.2927608,6
-1.5229026,-0.70081383,6
-1.8596569,-0.24472095,6
-1.6508886,-1.2297685,6
-1.387286,-1.2035,6
-1.154757,-0.9277242,6
-1.6059475,-1.1469221,6
-0.7063073,-1.5863084,6
-1.0395507,-1.5552706,6
-1.3116567,-1.2872313,6
-1.3829648,-1.4841226,6
-1.2775428,-0.850705,6
-1.3080199,-1.0556757,6
-1.6390406,-1.1107583,6
-1.4322491,-1.1502105,6
-2.402415,-0.40678057,6
-1.4745018,-1.0107121,6
-1.9214169,-0.607951,6
-1.7531918,-0.86781585,6
-0.94543374,-0.9159114,6
-1.6613244,-0.7580531,6
-1.359852,-0.8536427,6
-1.6286427,-1.2850664,6
-1.4979967,-1.5112605,6
-1.0938351,-0.74187124,6
-1.5676018,-2.212388,6
-1.3807887,-2.503465,6
-1.351242,-0.98818684,6
-1.7584723,-0.591273,6
-1.2563465,-0.9855769,6
-1.626352,-0.9333559,6
0.65535736,-0.8138214,6
-1.129478,-1.1468357,6
-1.4170625,-1.3953415,6
-1.3320464,-1.1955454,6
-0.4349735,1.0761315,7
-4.3560505,3.559735,7
-0.64821714,1.2990835,7
-0.7304761,1.0115978,7
-0.42585248,1.1631691,7
-0.5177483,0.9344397,7
-0.6232313,1.3111376,7
-0.7352394,0.9218252,7
-0.7567609,0.52597857,7
-1.0454633,1.1494209,7
0.09178068,0.27312493,7
-0.6970635,0.27576688,7
-0.40304187,0.81231064,7
-1.0292388,0.86349297,7
-0.6371923,0.5501097,7
-0.2758375,1.0213028,7
-0.5522493,0.95005363,7
-0.7414663,0.5086527,7
-0.74000365,0.8658977,7
-0.59248954,1.0973737,7
-0.654559,1.4330131,7
-0.5383569,1.2809573,7
-0.8452085,1.007814,7
2.0043163,3.1222036,7
1.5101095,4.6018953,7
-0.28022897,1.2429615,7
-0.94571316,0.9266197,7
0.054958586,-0.72097546,7
-0.57163453,1.2797426,7
-0.62846184,0.8139726,7
-0.5683011,1.2581297,7
-0.85187954,0.9729728,7
-0.22624008,0.43627632,7
-0.50558436,0.5337844,7
-0.5382839,0.4191337,7
-0.93990767,0.949117,7
-0.3970893,0.56777364,7
-0.6607407,0.5649924,7
-0.8504273,0.419386,7
-0.2787648,1.7393986,7
-0.8019008,0.87763304,7
-1.1128821,0.676486,7
-1.0782802,1.5568115,7
-1.0468129,2.6260426,7
-0.73956454,1.217309,7
-0.64282405,1.2233387,7
-0.49334037,0.95379716,7
-0.6382811,1.2025036,7
-0.42191693,1.1690325,7
-0.6668841,1.422754,7
-1.7372639,0.9788872,7
-0.6432516,1.1068274,7
-0.8918932,1.8103638,7
-0.51267743,1.0740491,7
-0.7233499,0.81621087,7
-0.90451133,1.0646012,7
-0.8354004,1.0344504,7
-0.6417761,0.65221035,7
-1.313149,-0.45223516,7
-0.8921001,0.8918309,7
-0.8799647,1.0858096,7
-1.200794,0.7082557,7
-0.99648815,0.7987146,7
-0.2412404,1.4882083,7
2.115855,3.2850254,7
-0.8335695,0.43769413,7
-0.6853239,1.4345263,7
-0.88130987,1.3275198,7
-1.2367924,1.345266,7
-0.5183703,0.85328025,7
-0.56629014,0.67891425,7
-0.6091726,0.98174185,7
-0.44899377,1.1064209,7
-0.8422631,0.42201656,7
-1.2839298,1.0358294,7
-0.5944641,1.0742081,7
0.38774484,0.64727795,7
-0.66513306,0.93349904,7
-0.70036376,0.891869,7
-1.3579688,-1.4652009,7
-0.60088044,0.40661448,7
-0.5538907,1.000203,7
-0.85994905,0.8653842,7
-0.68662417,1.0498872,7
-0.8135021,1.0787064,7
-0.6049747,0.10251162,7
-0.5565729,0.9661514,7
0.28057316,1.1046382,7
-0.8488225,1.1277722,7
-0.56289196,0.85871536,7
-0.8253614,2.4248152,7
0.69081485,1.710793,7
-0.7162713,1.0302373,7
-0.51844484,1.3543394,7
-0.7606487,1.0787435,7
-0.46878266,0.82222646,7
-0.7065506,0.7385986,7
-0.6812667,0.21080443,7
-0.903866,0.9270139,7
-1.0120213,1.7559793,7
-0.45884836,1.1368005,7
-0.63044035,0.54098094,7
-0.38284278,1.0163516,7
-1.2734091,-0.58431375,7
-0.19302401,0.8139764,7
-0.23513807,0.96575123,7
-0.41087052,1.1456074,7
-0.36775357,1.7795137,7
-0.62497705,1.0643877,7
-1.5372652,1.2841707,7
-0.53109246,1.2923003,7
-0.5785121,0.8757166,7
-0.07264155,2.4808547,7
-0.8543948,0.83352745,7
-1.2117863,0.09842813,7
-0.56250495,0.82868373,7
-1.0352021,0.8973636,7
-0.37902927,1.1178893,7
-0.24657334,1.0312313,7
-1.0979526,0.9189998,7
-0.2555844,0.733106,7
-0.8427749,0.94245857,7
-0.64804506,1.0275503,7
-0.44069248,0.98671395,7
-0.69577354,2.2691612,7
-0.96689904,0.7005828,7
-0.57358,1.1403139,7
-0.6210286,-0.04811795,7
3.1634374,-1.5303301,8
1.0371113,-1.4141353,8
5.634563,0.42062423,8
2.4908247,-1.3779912,8
2.6852164,-2.1798801,8
2.8980193,-1.426368,8
1.5936545,-2.4620793,8
1.9038056,-1.8765712,8
4.114716,-1.2177777,8
2.8286211,-0.99180245,8
7.742846,0.9744922,8
2.1177082,-1.8833032,8
4.0492144,0.83186483,8
2.0547192,-1.9823345,8
2.521896,-1.3921721,8
1.9046624,-1.6872128,8
2.9095514,-1.4934014,8
1.6778822,-1.447855,8
-0.21627243,-2.1851509,8
2.2777472,-1.2208948,8
2.6080644,-0.72688675,8
1.0117841,-1.5590804,8
1.9163874,-1.5413157,8
3.0033557,-1.2756736,8
2.0832458,-1.1309793,8
0.060526915,-1.946256,8
1.6215584,-2.5716705,8
1.7359573,-0.061869577,8
3.4609995,-1.5534761,8
2.9647298,-1.1331835,8
-0.060258567,-0.5632828,8
-0.4375083,-2.409047,8
2.1477733,-1.6948884,8
3.1982489,-1.2519653,8
2.0273943,-1.695966,8
2.3911204,-2.1402943,8
1.9093755,-1.7259567,8
2.4139383,-0.6219955,8
3.7706187,-0.7730421,8
1.1611574,-2.0885773,8
2.447615,-1.8632888,8
3.272228,-2.07175,8
3.8633113,-0.5714844,8
3.5216398,-1.277006,8
3.5687723,1.3124198,8
2.4967005,-1.0894365,8
0.41917473,-2.106755,8
2.5527663,-1.3495991,8
-1.1189175,-1.8909669,8
2.2136164,-1.8969983,8
1.7849925,-1.5728396,8
4.4675136,-2.0956511,8
2.7311163,-1.4244751,8
1.300109,-1.7888055,8
2.9283571,-1.6931703,8
2.5438838,-0.95656085,8
1.9430064,-1.4085138,8
2.9970758,-1.1053927,8
2.4980552,-2.9148958,8
1.571042,-1.1409252,8
3.1170883,-1.4215969,8
2.260716,-2.0451458,8
1.3385847,-1.8273093,8
4.0315933,-1.6094644,8
1.6284533,-1.9650383,8
1.8159152,-1.8508396,8
-0.74641544,-2.8064933,8
2.103659,-1.8532121,8
3.2179906,0.54001445,8
3.4860492,-1.402667,8
3.6113462,-0.21864742,8
2.6679983,-1.5489836,8
3.3954823,-0.92775774,8
4.3171268,-0.47402176,8
2.8735018,-0.53239626,8
2.7433465,-1.3807973,8
1.8678559,-1.1363778,8
1.5276984,-2.5057442,8
1.9398217,-2.1111045,8
0.34441352,-1.4715207,8
1.8783835,-1.6312879,8
0.740034,-2.3356133,8
1.9568671,-1.5277627,8
2.199685,-1.6654277,8
2.3279395,-1.5467783,8
1.0711869,-1.8388319,8
3.9827106,-1.1123257,8
0.9169878,-1.2122064,8
2.0489414,-1.9824079,8
2.2657022,-1.0534612,8
2.9597516,-1.1140436,8
1.4241985,-2.872733,8
1.6809926,-0.98650867,8
2.6485112,-1.6369325,8
2.144302,-1.980406,8
2.6193638,-0.9577216,8
3.7270098,-0.45479268,8
3.4490504,1.2702006,8
2.2623243,-0.78583074,8
-0.6432718,-0.88852334,8
3.422061,-1.003902,8
1.2561351,-2.6847332,8
2.6296313,-0.75249124,8
0.011905241,-2.1893275,8
3.1068652,-1.6914078,8
2.596276,-1.5406209,8
1.9538133,-1.5556955,8
1.4920747,-2.113654,8
4.268749,-0.38057616,8
2.2943497,-1.5841634,8
1.4366066,-1.7955565,8
2.591114,-0.43557853,8
3.990989,0.20912986,8
1.1118203,-2.215927,8
1.6518176,-1.0242155,8
-0.624414,-3.428492,8
5.8608537,2.1652455,8
-0.5909073,-3.959437,9
-0.98323244,-3.0873735,9
-0.12388434,-3.8581874,9
-2.1234274,-3.5913897,9
0.12859218,-3.4767094,9
0.25504893,-3.9206996,9
-1.0865057,-0.21436992,9
-0.4221666,-3.4913442,9
-0.29756013,-3.185446,9
-0.48492783,-3.5975835,9
-0.27479535,-3.6976278,9
1.4561114,-3.0461059,9
-0.6138993,-4.426621,9
-0.9455637,-3.7639344,9
-0.10229676,-2.679247,9
0.38536227,-3.6504867,9
-0.88843066,-3.6009464,9
-0.3944278,-3.1941257,9
-2.0366406,-4.73245,9
-1.8177018,-3.9369426,9
-0.4384453,-4.1003385,9
-0.43078777,-3.1801054,9
-0.5351321,-3.9994452,9
-0.4730685,-3.508033,9
-0.82894254,-3.4142613,9
-1.127081,-3.7402697,9
-0.39132285,-0.47612706,9
-0.12412998,-3.5683846,9
-1.2178526,-4.0305405,9
-0.7630664,-3.7387092,9
-0.28107032,-3.304606,9
-0.6732645,-3.7315738,9
-0.3093885,-3.0865843,9
-0.002698245,-3.7854936,9
-0.5040472,-3.813083,9
-0.62522316,-3.3967857,9
-0.34844875,-3.5744412,9
-0.38641292,-3.5408623,9
-0.29136896,-2.5492804,9
-0.06786156,-3.1367974,9
-0.007055975,-3.422002,9
-0.93919045,-3.6705635,9
-0.5076075,-3.5734382,9
-0.97309476,-3.4973745,9
-1.4694892,-3.6087296,9
-0.07827351,-3.5934486,9
-1.1602085,-3.766393,9
-0.43930233,-3.5265298,9
-1.2079675,-4.1083307,9
-1.5025659,-3.9718785,9
-1.261198,-3.9806454,9
-0.61708677,-3.8100507,9
0.36707813,0.435273,9
0.0799361,-3.2870529,9
-1.0374342,-3.3581233,9
-0.2616471,-3.3999217,9
-0.4390291,-4.0058403,9
0.6650522,-3.1143126,9
-0.6701552,-3.4213085,9
-1.359762,-3.5150652,9
-0.8157619,-4.4060297,9
-1.4402443,-2.6314867,9
-1.7603419,-3.959588,9
-0.8144043,-4.467698,9
-0.75140107,-3.6159127,9
-0.5395244,-3.5317013,9
0.3423516,-2.8163743,9
-0.38055876,-3.5872881,9
0.020220885,-3.602418,9
-0.78592247,-3.839068,9
0.2337901,-3.44435,9
0.40133902,-3.9624908,9
-0.4035563,-3.3516152,9
-1.0250559,-4.1291046,9
-0.81944984,-3.6805215,9
-0.16014512,-1.0941489,9
-1.4766035,-4.3888407,9
-0.73678726,-3.6459491,9
-1.5907776,-2.5073957,9
-0.31812742,-3.1871576,9
0.8858764,-3.4402356,9
-0.57655454,-3.8358872,9
-0.69669116,-3.3344972,9
-0.7563142,-3.538463,9
-1.1749303,-4.0023675,9
-0.7333875,-3.9153526,9
0.14765227,-3.633376,9
-0.45849186,-3.531538,9
-1.081871,-3.4542904,9
-0.59593415,-4.0045156,9
-0.035101075,-2.2771232,9
-0.6534613,-3.9633856,9
-0.6005791,-3.4885905,9
-0.8826801,-3.592033,9
-0.9483174,-3.6689115,9
-0.16870539,-3.173562,9
-0.18417698,-2.2239964,9
-1.3418878,-3.9358113,9
0.31986094,-3.314784,9
0.56024534,-4.046622,9
-0.35337758,-3.7348413,9
-0.6921311,-3.5970287,9
-0.6134141,-3.477237,9
0.43082216,-3.1049058,9
-0.25670558,-3.6956432,9
-0.87436336,-3.9122822,9
1.4379224,-2.6810215,9
0.09709569,-3.5991511,9
-1.319956,-4.218308,9
-0.056230374,-4.006824,9
-0.17129095,-3.3978677,9
1.0016171,-2.6073558,9
-0.49195957,-3.5212924,9
-0.5566383,-3.8072817,9
1.7501304,-1.5588602,9
-0.2818208,-3.5548353,9

